Arcee: An OCM-Solver

The 2024 PACE Challenge focused on the One-Sided Crossing Minimization (OCM) problem, which aims to minimize edge crossings in a bipartite graph with a fixed order in one partition and a free order in the other. We describe our OCM solver submission that utilizes various reduction rules for OCM and, for the heuristic track, employs local search approaches as well as techniques to escape local minima. The exact and parameterized solver uses an ILP formulation and branch & bound to solve an equivalent Feedback Arc Set instance.

==> csv_data/fpt_results.csv <==
Team Name,Time (s)
LUNCH,5.15
mjdv,10.37
mppeg,25.22
Arcee,28.54
crossy,34.98
uzl,60.49
roundabout,121.23
CRGone,125.07
guilucand,162.07
weberknecht,287.41

==> csv_data/reduction_data.csv <==
Instance,Complement_free,Ratio_free
1,0.0,1.0
2,1.0,0.0
3,0.0,1.0
4,0.0,1.0
5,0.0,1.0
6,0.0,1.0
7,0.0,1.0
8,0.0,1.0
9,1.0,0.0
10,1.0,0.0
11,0.9919082939986514,0.008091706001348564
12,0.9751062537947783,0.024893746205221667
13,0.9519519519519519,0.048048048048048075
14,0.052443384982121574,0.9475566150178785
15,0.0010277492291880781,0.998972250770812
16,0.9531109107303878,0.046889089269612216
17,0.97931654676259,0.020683453237410054
18,0.9768030366933783,0.023196963306621687
19,0.9918893129770993,0.008110687022900742
20,0.8993610223642172,0.10063897763578278
21,0.9229050279329609,0.07709497206703908
22,0.994392523364486,0.005607476635513975
23,0.9993606138107417,0.0006393861892582953
24,0.99945295404814,0.000547045951859948
25,0.236456150853038,0.7635438491469619
26,0.2289932619896948,0.7710067380103052
27,0.2640953357252691,0.7359046642747309
28,0.25322873816129343,0.7467712618387066
29,0.0,1.0
30,0.0,1.0
31,0.0,1.0
32,0.0,1.0
33,0.0,1.0
34,0.0,1.0
35,0.0,1.0
36,0.9599483204134367,0.040051679586563305
37,0.9955242966751918,0.004475703324808178
38,0.9964539007092199,0.0035460992907800915
39,0.8994607087827426,0.10053929121725735
40,0.7373428474345906,0.26265715256540945
41,0.0,1.0
42,0.0,1.0
43,0.0,1.0
44,1.0,0.0
45,0.953125,0.046875
46,1.0,0.0
47,0.0,1.0
48,0.0,1.0
49,0.0,1.0
50,0.0,1.0
51,0.0,1.0
52,0.996142719382835,0.0038572806171649487
53,0.9740406320541761,0.025959367945823875
54,0.9959349593495935,0.004065040650406471
55,0.9247246022031824,0.07527539779681758
56,0.9408825978351374,0.05911740216486261
57,0.0,1.0
58,0.0,1.0
59,0.0,1.0
60,0.9538043478260869,0.04619565217391308
61,0.9325842696629213,0.0674157303370787
62,0.9040793825799338,0.09592061742006619
63,0.9083333333333333,0.09166666666666667
64,0.9583061889250815,0.04169381107491854
65,0.8075396825396826,0.19246031746031744
66,0.8848653667595172,0.11513463324048279
67,0.9680851063829787,0.03191489361702127
68,0.9405144694533762,0.059485530546623755
69,0.718534253850239,0.28146574614976105
70,0.7200781070526074,0.27992189294739256
71,0.7270764119601328,0.27292358803986716
72,0.7238942088463293,0.27610579115367073
73,0.9453287197231834,0.05467128027681656
74,0.9779650032404407,0.022034996759559333
75,0.9723479135243841,0.0276520864756159
76,0.8920454545454546,0.10795454545454541
77,0.8682170542635659,0.13178294573643412
78,0.9583901773533424,0.04160982264665758
79,0.9072356215213359,0.09276437847866414
80,0.9409780775716695,0.05902192242833049
81,0.9428347689898199,0.05716523101018012
82,0.9526094781043791,0.047390521895620874
83,0.951473136915078,0.048526863084922045
84,0.9377729257641921,0.06222707423580787
85,0.9598811292719168,0.04011887072808318
86,0.9819004524886877,0.018099547511312264
87,0.9828109201213346,0.01718907987866536
88,0.8074324324324325,0.19256756756756754
89,0.863370201691607,0.13662979830839295
90,0.7265193370165746,0.27348066298342544
91,0.789980732177264,0.21001926782273606
92,0.7126436781609196,0.28735632183908044
93,0.8382923673997412,0.16170763260025878
94,0.9825708061002179,0.017429193899782147
95,0.9846046186144157,0.015395381385584272
96,0.9647114926084883,0.03528850739151168
97,0.9423423423423424,0.057657657657657624
98,0.9139034322280396,0.0860965677719604
99,0.0,1.0
100,1.0,0.0

